Estimated Audio-Caption Correspondences Improve Language-Based Audio Retrieval

Dual-encoder-based audio retrieval systems are commonly optimized with contrastive learning on a set of matching and mismatching audio-caption pairs. This leads to a shared embedding space in which corresponding items from the two modalities end up close together. Since audio-caption datasets typically only contain matching pairs of recordings and descriptions, it has become common practice to create mismatching pairs by pairing the audio with a caption randomly drawn from the dataset. This is not ideal because the randomly sampled caption could, just by chance, partly or entirely describe the audio recording. However, correspondence information for all possible pairs is costly to annotate and thus typically unavailable; we, therefore, suggest substituting it with estimated correspondences. To this end, we propose a two-staged training procedure in which multiple retrieval models are first trained as usual, i.e., without estimated correspondences. In the second stage, the audio-caption correspondences predicted by these models then serve as prediction targets. We evaluate our method on the ClothoV2 and the AudioCaps benchmark and show that it improves retrieval performance, even in a restricting self-distillation setting where a single model generates and then learns from the estimated correspondences. We further show that our method outperforms the current state of the art by 1.6 pp. mAP@10 on the ClothoV2 benchmark.

==> distillation_loss.pdf_tex <==
%% Creator: Inkscape 1.1.2 (0a00cf5339, 2022-02-04), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'distillation_loss.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{510.23622047bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.25555556)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.00737151,0.2093369){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Stage 1}\end{tabular}}}}%
    \put(0.57554333,0.2093369){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Stage 2}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{distillation_loss.pdf}}%
    \put(0.9388263,0.11121624){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\phi_a$\end{tabular}}}}%
    \put(0.9383701,0.05529904){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\phi_c$\end{tabular}}}}%
    \put(0.10557234,0.1102694){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathcal{L}_{\textrm{sup}}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{distillation_loss.pdf}}%
    \put(0.26393623,0.11881951){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\phi_a$\end{tabular}}}}%
    \put(0.26484234,0.06155279){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\phi_c$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{distillation_loss.pdf}}%
    \put(0.38009547,0.10194157){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}parameter transfer\end{tabular}}}}%
    \put(0.01338375,0.17712585){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}target\end{tabular}}}}%
    \put(0.16113676,0.17522443){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}predicted\end{tabular}}}}%
    \put(0.67938758,0.17712585){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}target\end{tabular}}}}%
    \put(0.82458761,0.17522443){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}predicted\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{distillation_loss.pdf}}%
    \put(0.77562237,0.10844583){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathcal{L}_{\textrm{dist}}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{distillation_loss.pdf}}%
  \end{picture}%
\endgroup%

